Spectropolarimetry of the Type Ia SN 2019ein rules out significant global asphericity of the ejecta

Detailed spectropolarimetric studies may hold the key to probing the explosion mechanisms and the progenitor scenarios of Type Ia supernovae (SNe Ia). We present multi-epoch spectropolarimetry and imaging polarimetry of SN 2019ein, an SN Ia showing high expansion velocities at early phases. The spectropolarimetry sequence spans from $\sim -11$ to $+$10 days relative to peak brightness in the $B$-band. We find that the level of the continuum polarization of SN 2019ein, after subtracting estimated interstellar polarization, is in the range $0.0-0.3\%$, typical for SNe Ia. The polarization position angle remains roughly constant before and after the SN light-curve peak, implying that the inner regions share the same axisymmetry as the outer layers. We observe high polarization ($\sim 1\%$) across both the Si II $\lambda6355$ and Ca II near-infrared triplet features. These two lines also display complex polarization modulations. The spectropolarimetric properties of SN 2019ein rule out a significant departure from spherical symmetry of the ejecta for up to a month after the explosion. These observations disfavour merger-induced and double-detonation models for SN 2019ein. The imaging polarimetry shows weak evidence for a modest increase in polarization after $\sim 20$ days since the $B$-band maximum. If this rise is real and is observed in other SNe Ia at similar phases, we may have seen, for the first time, an aspherical interior similar to what has been previously observed for SNe IIP. Future polarization observations of SNe Ia extending to post-peak epochs will help to examine the inner structure of the explosion.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
